The lattice extraction of the TMD soft function using the auxiliary field representation of the Wilson line

The TMD soft function can be obtained by formulating the Wilson line in terms of auxiliary 1-dimensional fermion fields on the lattice. In this formulation, the directional vector of the auxiliary field in Euclidean space has the form $\tilde n = (in^0, \vec 0_\perp, n^3)$, where the time component is purely imaginary. The components of these complex directional vectors in the Euclidean space can be mapped directly to the rapidities of the Minkowski space soft function. We present the results of the one-loop calculation of the Euclidean space analog to the soft function using these complex directional vectors. As a result, we show that the calculation is valid only when the directional vectors obey the relation: $|r| = |n^3/n^0| > 1$, and that this result corresponds to a computation in Minkowski space with space-like directed Wilson lines. Finally, we show that a lattice calculable object can be constructed that has the desired properties of the soft function.

==> PoSauthmanual.txt <==
PoS author manual

PoS Editorial Office
SISSA Medialab
Via Bonomea, 265 - 34136 Trieste - Italy

E-mail: pos-eo@pos.sissa.it

This manual explains the use of the PoS LATEX style file and of the word processing template file for
authors submitting their contributions to PoS — Proceedings of Science conference proceedings.
WARNING: if you have already published in PoS in the past, please do not use the old files, but
only the specific one for the present conference.

© Copyright owned by the author(s) under the terms of the Creative Commons
Attribution-NonCommercial-NoDerivatives 4.0 International License (CC BY-NC-ND 4.0).

https://pos.sissa.it/

PoS author manual

1. General
Authors of conferences that publish their proceedings in PoS are required to prepare their
contributions in the PoS style following the instructions of this manual. Prepared PDF files should
then be uploaded to the PoS site.
Authors can download all the files necessary for the preparation of their contribution by loggingin to PoS and visit Workarea → template files and instructions. This manual provides
directions for the preparation of a contribution via LATEX (our preferred method) or with the help of
a word-processor such as LibreOffice or MS Word.
Please note that PDF files submitted to PoS will not be modified by the Editorial Office and
no typesetting will be applied. If your file does not respect the PoS style you will be requested to
resubmit it. However, the Editorial Office is always happy to provide help.
WARNING: if you have already published in PoS in the past, please do not use the old
files (LATEX style, template, . . . ), but only the specific one for the present conference,
because they are not the same.
1.1 Required data
All the contributions need to bear the following metadata on the title page:
• the title of the contribution (and possibly a Short title for the running head)
• the full name of all the authors (abbreviating the first name is ok) and their affiliations
• the email address of each author
• the speaker: one of the authors should be identified as “Speaker”
• the abstract of the contribution

When you submit your pdf file to PoS a watermark containing the official PoS
identification number will be automatically added on the right hand side of the
page. So please do not modify the page width and do not write on the margins.
See the example on the right hand side; the watermark there is “PoS(CONF00)001”.

2

PoS(CONF00)001

• the full conference title, date and venue

PoS author manual

2. LATEX users
Please note that this manual refers to the pos.sty package in use since February 2020.
For the class PoS.cls please see the second part of this PDF file.
Please save the files pos.sty and PoSlogo.pdf1 in the same directory as your source file.
Please also note that pos.sty relies on the newtx bundle, so a recent LATEX distribution is required
(2016 onward).
2.1 The title page
The general structure of the title page is as follows.
\documentclass[a4paper,11pt]{article}
\usepackage{pos}
\begin{document}
\title{An example title where $x=1$}
%% \ShortTitle{...}
\author*[a]{First Author}
\author[a,b]{Second Author}
\affiliation[a]{Institution,\\ Street number, City, Country}
\affiliation[b]{Department, University,\\ Street number, City, Country}
\emailAdd{f.author@inst.edu}
\emailAdd{s.author@univ.country}
\abstract{...}
\FullConference{Conference name\\
venue\\
date
}
%% \tableofcontents
\maketitle
...
\end{document}
Title. Please use the macro \title{}. The full stop at the end of the title is usually not needed.
Only peolple’s names, the first letter of the title and acronyms are capitalized; all the rest should be
lower case.
Short title (optional). Usually the title of the contribution appears in the running head. If the
title is very long please use the macro \ShortTitle{} to set a different or simpler header.
Abstract.

Please use the macro \abstract{}.

1Use PoSlogo.ps instead if you use latex and want to produce a dvi file.

3

PoS author manual

E-mails. All authors usually appear on the first page of the contribution with their e-mail address.
Each e-mail address can be specified using the macro \emailAdd{}. If the e-mail address contains
an underscore, please escape it (e.g.: \emailAdd{a\_b @ uni.org}). Please add only one e-mail per
author and add them in the same order as the authors. For authors list comprising more that a dozen
authors, only the email of the corresponding author can be reported, the others can be omitted.
Conference name. You should find the macro \FullConference{} already filled in the skeleton
file provided on your author page. The macro should contain the conference name, the venue and
the date on three different lines. Usually there is no need to change it.
Dedication (optional). Please use the macro \dedicate{} if you want to add a small dedication
on the first page. This is usually done only on very special circumstances.
2.2 Authors and affiliations
Typesetting authors and affiliation is probably the most delicate part of compiling the first page
of a PoS contribution.
In general, all authors should appear on the title with their full name and affiliation at the time
of the preparation of the contribution. We use the macros \author[]{} and \affiliation[]{}.
Their basic usage is described in figures 1 and 2. The author name is specified in the curly brackets
while the symbol in the square brackets is used to label the name and link it to the corresponding
institution (affiliations).
\author[a]{First Author}
\author[b]{Second Author}
\author[a,b]{Third Author}

First Author,𝑎 Second Author𝑏 and Third Author𝑎,𝑏
𝑎 Institution,

\affiliation[a]{Institution,\\
Street number, City, Country}
\affiliation[b]{University,\\
Street number, City, Country}

Street number, City, Country
𝑏 University,

Street number, City, Country

Figure 1: Three authors and two institutions. The last author is affiliated to both institutions.
\author{First Author}
\author{Second Author}
\author{Third Author}

First Author, Second Author and Third Author
Institution,
Street number, City, Country

\affiliation{Institution,\\
Street number, City, Country}
\affiliation{University,\\
Street number, City, Country}

University,
Street number, City, Country

Figure 2: If all the authors are affiliated to every institution, there is no need for any label.

Speaker. It is important to indicate the speaker who presented the paper at the conference. Please
use the “starred” version of the macro \author*{}. Multiple speakers are ok. Please note that
speakers are identified by a “∗” near their name and a footnote is added at the bottom of the title
page (figure 3).
4

PoS author manual

Speakers also appear in the right-hand side of the running head of all pages. To manually set
the authors in the runnig header please use:
\renewcommand{\printHeadAuthors}{Me et al.}
First Author,* and Second Author
\author*{First Author}
\author{Second Author}

Institution. . .
...

\affiliation{Institution...
*Speaker

Figure 3: To identify the speaker, please use the macro \author*.

On behalf of. The \onbehalf{} macro can be used whenever an author writes on behalf of a
working group or collaboration.
\author{First Author}
\onbehalf{on behalf of the X
collaboration}

First Author on behalf of the X collaboration
Institution. . .
...

\affiliation{Institution...

Figure 4: To add on behalf after the author list, please se \onbehalf.

Notes. Footnotes to authors can be added in two steps. First use the macro \note{} to add a
new footnote in the first page, then manually set the footnote mark in the optional argument of
\author[here]{} as shown in figure 5.
First Author,𝑎,1,∗ Second Author𝑏 and Third Author𝑎,𝑏
𝑎 Institution,

Street number, City, Country

\author*[a,1]{First Author}
\author[b]{Second Author}
\author[a,b]{Third Author}
\affiliation[a]{Institution,\\
Street number, City, Country}

...
1 For the XY collaboration.

\note{For the XY collaboration.}

*Speaker

Figure 5: To add footnotes to the authors, please use the macro \note and manually add the footnote mark
to any author that needs it.

2.3 The paper body
In general, you do not need to follow any strict rules. Just avoid changing the package settings
such as section styles, headers, fonts, etc. For figures and tables, please always put the caption
below the figure / table to keep this style uniform throughout the proceedings.
Some macros are provided for your convenience:
5

PoS author manual

\appendix switches the section numbering to letters instead of numbers
\acknowledgments produces a title for the common acknowledgments section (usually placed at

the end of the paper)
For a more detailed help on the use of LATEX you can refer to standard books such as [1] or the
all-inclusive [2], or online resources like [3].
2.4 The bibliography
We strongly suggest to typeset your bibliography in “number-format” and add authors names,
with initials, in roman character, title in italic, journal references and, if applicable, DOI and arXiv
references (in brackets when the paper has also been published).
Here is an example for an article:
F. Baggins,
\emph{Quantum effects of the One Ring},
\href{https://doi.org/10.0000/3021006}
{\emph{JHEP} \textbf{01} (3021) 006}
[{\tt hep-th/2001033}].

F. Baggins, Quantum effects of the One Ring,

[3]

JHEP 01 (3021) 006 [hep-th/2001033].

For books please add the publisher (the location optional) and year of publication:
[12]

B. Baggins,
\emph{There and back again},
Imladris Editions, Rivendell 3018.

B. Baggins, There and back again,
Imladris Editions, Rivendell 3018.

For contibutions to collective volumes (such as books or conference proceedings) please put both
the title of the article and the title of the collection:
[16]

F. Baggins,
\emph{I will take the ring},
in proceedings of \emph{Elrond Council},
Imladris Editions, Rivendell 3021.

F. Baggins, I will take the ring,
in proceedings of Elrond Council,
Imladris Editions, Rivendell 3021.

2.4.1 Bibtex
If you have your bibliographic records in bib format, we suggest to use the style file JHEP.bst.
Once the bst file has been downloaded in the same directory of your tex source, the procedure
is, for instance:
• add the following at the end of your source file:
\bibliographystyle{JHEP}
\bibliography{my-bib-database}

• let latexmk compile and generate the bibliography for you:
latexmk -pdf skeleton

biblatex. We do not provide a biblatex style at the moment, but feel free to use anything that
comes close to the above indications.
6

PoS author manual

2.5 Tips & tricks
Custom running head the running head on pages other than the first is composed by the title (in
the left hand side) and the name of the speaker (in the right hand side). You can customize
the first with the macro \ShortTitle{}. If you really want to customize the second, you can
use \renewcommand{\printHeadAuthors}{Custom code}.
Multiple speakers please use the macro \author∗{} for all authors that should be marked as
“Speaker” (instead of just \author{} without the “∗”)
Notes before the speaker note additional notes are usually typeset before the speaker’s footnote
and they use numbers as footnote-marks. If you place them inside the macro \notes{} they
will be set after the speaker note and they will use footnote symbols as marks.
F. Author∗,†

\author*[\dag]{F. Author}
\notes{\note{A note.}}

Institution,. . .

\affiliation{Institution,...
*Speaker
† A note.

Notes with custom marks the symbol used as mark by the macro \note{} can be manually set in
the optional argument of the macro (\note[$\diamondsuit$]{...}). If you mix notes with
and without a custom mark, please carefully check the result
Table of contents please note that the macro \tableofcontents has been redefined to typeset the
TOC surrounded by horizontal rules. If you need to show a TOC, please place the macro
\tableofcontents before \maketitle.
arXiv number (aka eprint number) can be shown on the first page by adding the following fragment
before \maketitle:
F. Author
Institution,. . .
Abstract,. . .
ArXiv ePrint: 1234.5678

\renewcommand{\hookAfterAbstract}{%
\par\bigskip
\textsc{ArXiv ePrint}:
\href{https://arxiv.org/abs/1234.5678}{1234.5678}
}

preprint services you are free to submit your PoS manuscript to any preprint service (e.g. arXiv),
the copyright of contributions published in PoS stays with the authors. It is preferable if
you post a version which does not include the PoS logo. To accomplish this, please add the
following code:
\renewcommand{\logo}{\relax}

2.6 The production of PDF
As a PoS author, you are requested to submit a PDF file, and you are free to produce this in
your favourite way. Please remember that the paper format of your contribution must be A4 and not
letter. If this is not so, you will be asked to re-submit your contribution.
7

PoS author manual

2.7 Troubleshooting
2.7.1 Old LATEX distributions
PoS package pos.sty relies on some LATEX features (LATEX3 programming layer and newtx
bundle) that are not available in older distributions. It is thus necessary that you use a recent LATEX
distribution (at least since 2016).
If, for any reason, you cannot obtain a working environment, please try to use some online service such as Overleaf where you can freely register, create a new project and upload skeleton.tex,
pos.sty and PoSlogo.pdf (these files can be found in the “template files” zip archive downloadable
from your author pages on the PoS web site). We also maintain an Overleaf template that one can
use as starting point.

8

PoS author manual

3. Users of word-processing software
We provide an odt file (PoS-template.odt) that you can use to prepare your contribution with
most word-processing softwares (such as Open/Libre Office or MS Word). Please insert the metadata
and the text of the paper without altering the style, in particular for the first page. Please verify that
the e-mail addresses are not typeset in italic and that the footnotes are correctly numbered.
3.1 The title page
In the title page you will find that the field with the full conference data, being the same for all
the contributions of the conference, has been prepared for you.
All you need do is write your metadata in the places where you find “Title”, “Author”, “Affiliation”, “e-mail” and “Abstract”.
The speaker must be indicated by a footnote “Speaker.” (usually only one among authors).
If necessary, to adjust the style, highlight the words you want to set and select the appropriate
style from the appopriate style menu, usually in the upper left part of your word processor window:

This is the correct way to obtain that the article respects the PoS style.
For example on the first page you can select styles like the following:
BodyTitle is the style to be selected when writing the title of the paper;
BodyAuthor is for the name of the author;
BodyContact to be used in the affiliation
BodyAbstract for the email address.
and so on for the other parts of the document.
3.2 The paper body
All pages bear a header which must contain the title of the paper (possibly abbreviated), on the
left hand side in italic, and the name of the speaker, on the right hand side in normal character. In
the template you will find in these places “Short title” and “Speaker name”.
To write the body of your paper you should always use the appropriate style, to be selected as
shown in the previous figure. There are styles for section headings (automatically numbered), for
the footnotes, for the text body. For instance:
Normale POS for normal text;
9

PoS author manual

Heading 1 for section titles;
Heading 2 for subsection titles.
It is very important that you do not alter the layout (page size, spacings), nor the font. In this way
all the contributions of the conference will look similar.
3.3 The bibliography
For the bibliography please see the rules and examples detailed in 2.4.
3.4 Producing a PDF
As a PoS author, you are requested to submit a PDF file, and you are free to produce this in your
favourite way. Generally, your word processor will provide a function to export the file as PDF or
you can try to print the document to a PDF file (“File”→“Print”→“Print to file”→“Save as PDF”).
Please remember that the paper format of your contribution must be A4 and not letter. If this
is not so, you will be asked to re-submit your contribution.

References
[1] L. Lamport, LATEX: a document preparation system: user’s guide and reference manual,
Addison-Wesley, Reading 1994.
[2] M. Goossens, F. Mittelbach and A. Samarin, The LATEX companion, Addison Wesley, Reading
1994.
[3] T. Oetiker, H. Partl, I. Hyna and E. Schlegl, The not so short introduction to LATEX2𝜖, lshort.pdf.
10



==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

